Detection of a giant flare displaying quasi-periodic pulsations from a pre-main sequence M star with NGTS

We present the detection of an energetic flare on the pre-main sequence M3 star NGTS J121939.5-355557, which we estimate as only 2 Myr old. The flare had an energy of $3.2\pm^{0.4}_{0.3}\times 10^{36}$erg and a fractional amplitude of $7.2\pm0.8$, making it one of the most energetic flares seen on an M star. The star is also X-ray active, in the saturated regime with $log L_{X}/L_{Bol} = -3.1$. In the flare peak we have identified multi-mode quasi-periodic pulsations formed of two statistically significant periods of approximately 320 and 660 seconds. This flare is one of the largest amplitude events to exhibit such pulsations. The shorter period mode is observed to start after a short-lived spike in flux lasting around 30 seconds, which would not have been resolved in Kepler or TESS short cadence modes. Our data shows how the high cadence of NGTS can be used to apply solar techniques to stellar flares and identify potential causes of the observed oscillations. We also discuss the implications of this flare for the habitability of planets around M star hosts and how NGTS can aid in our understanding of this.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
